Optimizing Revenue Maximization and Demand Learning in Airline Revenue Management

Correctly estimating how demand respond to prices is fundamental for airlines willing to optimize their pricing policy. Under some conditions, these policies, while aiming at maximizing short term revenue, can present too little price variation which may decrease the overall quality of future demand forecasting. This problem, known as earning while learning problem, is not exclusive to airlines, and it has been investigated by academia and industry in recent years. One of the most promising methods presented in literature combines the revenue maximization and the demand model quality into one single objective function. This method has shown great success in simulation studies and real life benchmarks. Nevertheless, this work needs to be adapted to certain constraints that arise in the airline revenue management (RM), such as the need to control the prices of several active flights of a leg simultaneously. In this paper, we adjust this method to airline RM while assuming unconstrained capacity. Then, we show that our new algorithm efficiently performs price experimentation in order to generate more revenue over long horizons than classical methods that seek to maximize revenue only.

==> build/images/detailed_view_2_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'detailed_view_2_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.78722256bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48422357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{detailed_view_2_1.pdf}}%
    \put(0.08057581,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.12307878,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\end{tabular}}}}%
    \put(0.16558176,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\end{tabular}}}}%
    \put(0.20361707,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}110\end{tabular}}}}%
    \put(0.24612006,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}130\end{tabular}}}}%
    \put(0.28862303,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0.33112602,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}170\end{tabular}}}}%
    \put(0.37362896,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}190\end{tabular}}}}%
    \put(0.41613197,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}210\end{tabular}}}}%
    \put(0.45863489,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}230\end{tabular}}}}%
    \put(0.25101489,0.24907128){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}fare ($)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{detailed_view_2_1.pdf}}%
    \put(0.04342185,0.29822438){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0308508,0.33320982){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.0308508,0.36819527){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.0308508,0.40318071){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0308508,0.43816615){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.04342185,0.47315159){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.01494832,0.29948721){\color[rgb]{0.26666667,0.26666667,0.26666667}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Probability density (𝜋)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{detailed_view_2_1.pdf}}%
    \put(0.22977093,0.44045032){\color[rgb]{0.43529412,0.16862745,0.55294118}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Revenue-maximizing policy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{detailed_view_2_1.pdf}}%
    \put(0.56349424,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.64567793,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.71529059,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0.79747427,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.86708692,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.5\end{tabular}}}}%
    \put(0.94927063,0.27653919){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.65979979,0.24907128){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Estimated price sensitivity (F₅)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{detailed_view_2_1.pdf}}%
    \put(0.54940964,0.29822438){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.53683859,0.33782548){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.54940964,0.37742659){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.53683859,0.41702768){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.54940964,0.45662879){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.52093611,0.31288084){\color[rgb]{0.26666667,0.26666667,0.26666667}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Probability density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{detailed_view_2_1.pdf}}%
    \put(0.7116231,0.45097325){\color[rgb]{0,0.36862745,0.72156863}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}F₅*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{detailed_view_2_1.pdf}}%
    \put(0.08057581,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.12307878,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\end{tabular}}}}%
    \put(0.16558176,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\end{tabular}}}}%
    \put(0.20361707,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}110\end{tabular}}}}%
    \put(0.24612006,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}130\end{tabular}}}}%
    \put(0.28862303,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0.33112602,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}170\end{tabular}}}}%
    \put(0.37362896,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}190\end{tabular}}}}%
    \put(0.41613197,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}210\end{tabular}}}}%
    \put(0.45863489,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}230\end{tabular}}}}%
    \put(0.25101489,0.00330579){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}fare ($)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{detailed_view_2_1.pdf}}%
    \put(0.04342185,0.05245889){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0308508,0.08744432){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.0308508,0.12242977){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.0308508,0.15741521){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0308508,0.19240065){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.04342185,0.22738609){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.01494832,0.05372172){\color[rgb]{0.26666667,0.26666667,0.26666667}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Probability density (𝜋)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{detailed_view_2_1.pdf}}%
    \put(0.22977093,0.19468483){\color[rgb]{0.43529412,0.16862745,0.55294118}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Revenue-maximizing policy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{detailed_view_2_1.pdf}}%
    \put(0.56349424,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.64567793,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.71529059,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0.79747427,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.86708692,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.5\end{tabular}}}}%
    \put(0.94927063,0.0307737){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.65979979,0.00330579){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Estimated price sensitivity (F₅)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{detailed_view_2_1.pdf}}%
    \put(0.54940964,0.05245889){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.53683859,0.0760032){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.53683859,0.09954753){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.53683859,0.12309185){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.53683859,0.14663618){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.54940964,0.17018049){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.53683859,0.19372481){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.2\end{tabular}}}}%
    \put(0.53683859,0.21726914){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.4\end{tabular}}}}%
    \put(0.52093611,0.06711534){\color[rgb]{0.26666667,0.26666667,0.26666667}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Probability density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{detailed_view_2_1.pdf}}%
    \put(0.7116231,0.20181804){\color[rgb]{0,0.36862745,0.72156863}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}F₅*\end{tabular}}}}%
  \end{picture}%
\endgroup%

